Coronal Properties of Low-mass Population III Stars and the Radiative Feedback in the Early Universe

We systematically investigated the heating of coronal loops on metal-free stars with various stellar masses and magnetic fields by magnetohydrodynamic simulations. It is found that the coronal property is dependent on the coronal magnetic field strength $B_{\rm c}$ because it affects the difference of the nonlinearity of the Alfv\'{e}nic waves. Weaker $B_{\rm c}$ leads to cooler and less dense coronae because most of the input waves dissipate in the lower atmosphere on account of the larger nonlinearity. Accordingly EUV and X-ray luminosities also correlate with $B_{\rm c}$, while they are emitted in a wide range of the field strength. Finally we extend our results to evaluating the contribution from low-mass Population III coronae to the cosmic reionization. Within the limited range of our parameters on magnetic fields and loop lengths, the EUV and X-ray radiations give a weak impact on the ionization and heating of the gas at high redshifts. However, there still remains a possibility of the contribution to the reionization from energetic flares involving long magnetic loops.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
